On Learning Sparsely Used Dictionaries from Incomplete Samples

Most existing algorithms for dictionary learning assume that all entries of the (high-dimensional) input data are fully observed. However, in several practical applications (such as hyper-spectral imaging or blood glucose monitoring), only an incomplete fraction of the data entries may be available. For incomplete settings, no provably correct and polynomial-time algorithm has been reported in the dictionary learning literature. In this paper, we provide provable approaches for learning - from incomplete samples - a family of dictionaries whose atoms have sufficiently "spread-out" mass. First, we propose a descent-style iterative algorithm that linearly converges to the true dictionary when provided a sufficiently coarse initial estimate. Second, we propose an initialization algorithm that utilizes a small number of extra fully observed samples to produce such a coarse initial estimate. Finally, we theoretically analyze their performance and provide asymptotic statistical and computational guarantees.

==> results/error_nless.txt <==
   5.0000000000000000e+03   1.3070704355642164e+01   1.2398069513107599e+01
   1.0000000000000000e+04   1.2369751275386976e+01   1.2817298151823715e+01
   1.5000000000000000e+04   1.2079431226571296e+01   1.2646920390569363e+01
   2.0000000000000000e+04   1.2016444179002127e+01   1.2613242595332233e+01
   2.5000000000000000e+04   1.1953395346668792e+01   1.2558176721710339e+01


==> results/error_noiseless_sparfa_rho0.25.txt <==
   1.3070704355642164e+01
   1.2369751275386976e+01
   1.2079431226571296e+01
   1.2016444179002127e+01
   1.1953395346668792e+01


==> results/error_noiseless_sparfa_rho0.50.txt <==
   1.5872864122715082e+01
   1.4480459271507257e+01
   1.4014462127063316e+01
   1.3544825358323275e+01
   1.3232941279574129e+01


==> results/error_sparfa.txt <==
   5.0000000000000000e+03   1.3194916069702350e+01   1.5834857378786765e+01
   1.0000000000000000e+04   1.2479747029022127e+01   1.4677305272348821e+01
   1.5000000000000000e+04   1.2035026724215840e+01   1.3922935568874546e+01
   2.0000000000000000e+04   1.2052125972846436e+01   1.3482777905242239e+01
   2.5000000000000000e+04   1.1764968596263184e+01   1.3342888190531729e+01


==> results/error_sparfa2.txt <==
   5.0000000000000000e+03   1.3194916069702350e+01   1.3638555964779830e+01   2.2011253198958826e+01
   1.0000000000000000e+04   1.2479747029022127e+01   1.3528150296796611e+01   2.2022598575129340e+01
   1.5000000000000000e+04   1.2035026724215840e+01   1.3577172140000979e+01   2.2019923373091945e+01
   2.0000000000000000e+04   1.2052125972846436e+01   1.3619635902748616e+01   2.2018291626824912e+01
   2.5000000000000000e+04   1.1764968596263184e+01   1.3506113808420920e+01   2.2016399513818477e+01


==> results/error_sparfa_k6.txt <==
   5.0000000000000000e+03   7.3627007081531148e-01   8.3088157031569421e-01   1.3712872018295206e+00   1.2927794879155886e+01
   1.0000000000000000e+04   5.8141938986200370e-01   6.1137411247293616e-01   8.8055823658949595e-01   5.4470356413234429e+00
   1.5000000000000000e+04   7.3285191108646330e-01   6.0805956650203530e-01   7.9513656087561002e-01   2.7087304846301139e+00
   2.0000000000000000e+04   5.1375540316907764e-01   4.6874746527932942e-01   7.1758016836242111e-01   3.5963925814871138e+00
   2.5000000000000000e+04   5.7834307618223024e-01   4.2087447075892148e-01   6.6516346233816348e-01   1.7787778008128214e+00
   3.0000000000000000e+04   5.6268711191569287e-01   4.0407717453346786e-01   5.9340868674717995e-01   2.3064633605377236e+00


==> results/error_sparfa_mc50_k6.txt <==
   5.0000000000000000e+03   9.2404727060935299e-01   9.8551952333373660e-01   1.3344046787307828e+00   1.3915972136915137e+01
   1.0000000000000000e+04   7.4778118570865404e-01   7.3021791298470939e-01   9.5732711014312410e-01   5.0524423249278438e+00
   1.5000000000000000e+04   6.3970932450465900e-01   7.4468140661719728e-01   8.1207076125994082e-01   2.9763555301880116e+00
   2.0000000000000000e+04   6.3941622643618312e-01   5.5432906583503894e-01   6.8614981115300377e-01   2.7825392090924344e+00
   2.5000000000000000e+04   6.3339090454550329e-01   5.5372374093702337e-01   6.4751980461653469e-01   2.2721029032668363e+00
   3.0000000000000000e+04   6.2539869786787261e-01   5.9444929344078812e-01   6.2407469731377019e-01   2.6149235332553702e+00


==> results/prob_success_nless.txt <==
   5.0000000000000000e+03   1.0000000000000000e+00   1.0000000000000000e+00
   1.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00
   1.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00
   2.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00


==> results/prob_success_sparfa.txt <==
   5.0000000000000000e+03   2.0000000000000001e-01   0.0000000000000000e+00
   1.0000000000000000e+04   8.0000000000000004e-01   0.0000000000000000e+00
   1.5000000000000000e+04   1.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000001e-01
   2.5000000000000000e+04   1.0000000000000000e+00   0.0000000000000000e+00

==> results/prob_success_sparfa2.txt <==
   5.0000000000000000e+03   1.0000000000000000e+00   2.0000000000000001e-01   0.0000000000000000e+00
   1.0000000000000000e+04   1.0000000000000000e+00   8.0000000000000004e-01   0.0000000000000000e+00
   1.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   0.0000000000000000e+00
   2.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   0.0000000000000000e+00


==> results/prob_success_sparfa_k6.txt <==
   5.0000000000000000e+03   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   8.0000000000000004e-01
   1.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   9.0000000000000002e-01
   2.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   3.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00


==> results/prob_success_sparfa_mc50_k6.txt <==
   5.0000000000000000e+03   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   4.0000000000000001e-02
   1.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   8.0000000000000004e-01
   1.5000000000000000e+04   9.7999999999999998e-01   1.0000000000000000e+00   1.0000000000000000e+00   9.5999999999999996e-01
   2.0000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   9.5999999999999996e-01
   2.5000000000000000e+04   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   3.0000000000000000e+04   9.7999999999999998e-01   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00


==> results/psucc_noiseless_sparfa_rho0.25.txt <==
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00


==> results/psucc_noiseless_sparfa_rho0.50.txt <==
   6.9999999999999996e-01
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00


==> results/run_time_nless.txt <==
   5.0000000000000000e+03   5.0861815000000000e+01   5.0799616100000001e+01
   1.0000000000000000e+04   6.7661333800000008e+01   6.5834204799999995e+01
   1.5000000000000000e+04   8.5820521099999993e+01   8.5969544200000001e+01
   2.0000000000000000e+04   1.0300427720000000e+02   1.0334201479999999e+02
   2.5000000000000000e+04   1.2049527930000002e+02   1.2081848820000000e+02


==> results/run_time_sparfa.txt <==
   5.0000000000000000e+03   3.9135621300000004e+01   6.3992318699999998e+01
   1.0000000000000000e+04   5.3975414499999999e+01   9.0738005299999998e+01
   1.5000000000000000e+04   6.6255077999999997e+01   1.1653627150000000e+02
   2.0000000000000000e+04   8.0889833600000003e+01   1.3803944210000000e+02
   2.5000000000000000e+04   9.6881426300000015e+01   1.2429772100000000e+02


==> results/run_time_sparfa2.txt <==
   5.0000000000000000e+03   3.9135621300000004e+01   6.3992318699999998e+01   5.7984540299999992e+01
   1.0000000000000000e+04   5.3975414499999999e+01   9.0738005299999998e+01   7.7013165799999996e+01
   1.5000000000000000e+04   6.6255077999999997e+01   1.1653627150000000e+02   9.3875764200000006e+01
   2.0000000000000000e+04   8.0889833600000003e+01   1.3803944210000000e+02   1.1321821619999999e+02
   2.5000000000000000e+04   9.6881426300000015e+01   1.2429772100000000e+02   1.1957272789999999e+02


==> results/run_time_sparfa_k6.txt <==
   5.0000000000000000e+03   7.5984589199999988e+01   4.7689400999999997e+01   4.9521192999999997e+01
   1.0000000000000000e+04   1.1710393700000002e+02   6.5326640700000013e+01   6.7685754199999991e+01
   1.5000000000000000e+04   1.4710037399999999e+02   8.3779734600000012e+01   8.3334444599999998e+01
   2.0000000000000000e+04   1.8189554699999999e+02   1.0544119479999999e+02   1.0077886470000000e+02
   2.5000000000000000e+04   1.6904103920000000e+02   1.2191643719999999e+02   1.2105267069999999e+02
   3.0000000000000000e+04   1.7810174699999999e+02   1.4114597239999998e+02   1.3689995549999998e+02


==> results/run_time_sparfa_mc50_k6.txt <==
   5.0000000000000000e+03   4.7490774500000001e+01   3.3901388860000004e+01   6.0888648540000013e+01
   1.0000000000000000e+04   5.8018333499999997e+01   3.8813162179999992e+01   6.8216895360000009e+01
   1.5000000000000000e+04   6.8384471399999995e+01   4.5112391960000011e+01   7.8693999620000000e+01
   2.0000000000000000e+04   8.1264302399999991e+01   5.1804363559999992e+01   9.1889456220000000e+01
   2.5000000000000000e+04   9.2159520380000018e+01   5.6762360519999987e+01   1.0397977468000001e+02
   3.0000000000000000e+04   9.9919074740000013e+01   6.2933225159999999e+01   1.1636035607999999e+02


==> results/time_noiseless_sparfa_rho0.25.txt <==
   5.0861815000000000e+01
   6.7661333800000008e+01
   8.5820521099999993e+01
   1.0300427720000000e+02
   1.2049527930000002e+02


==> results/time_noiseless_sparfa_rho0.50.txt <==
   4.5085200399999998e+01
   5.6860432100000004e+01
   7.4968449300000003e+01
   8.2989904400000000e+01
   1.0082834910000000e+02

